Discovering executable routine specifications from user interaction logs

Robotic Process Automation (RPA) is a technology to automate routine work such as copying data across applications or filling in document templates using data from multiple applications. RPA tools allow organizations to automate a wide range of routines. However, identifying and scoping routines that can be automated using RPA tools is time consuming. Manual identification of candidate routines via interviews, walk-throughs, or job shadowing allow analysts to identify the most visible routines, but these methods are not suitable when it comes to identifying the long tail of routines in an organization. This article proposes an approach to discover automatable routines from logs of user interactions with IT systems and to synthesize executable specifications for such routines. The approach starts by discovering frequent routines at a control-flow level (candidate routines). It then determines which of these candidate routines are automatable and it synthetizes an executable specification for each such routine. Finally, it identifies semantically equivalent routines so as to produce a set of non-redundant automatable routines. The article reports on an evaluation of the approach using a combination of synthetic and real-life logs. The evaluation results show that the approach can discover automatable routines that are known to be present in a UI log, and that it identifies automatable routines that users recognize as such in real-life logs.

==> approach-backup.txt <==
%\begin{definition}[\textbf{Deterministic UI}]
%Given a UI log $\Sigma$, a candidate routine $c_i \in \crset$, its set of routine instances $\riset = \{r_1, r_2, \dots, r_n\}$,
%and a UI $u = (t, \tau, P_{\tau}, Z, \phi)$ such that $\forall r_i \in \riset \Rightarrow \nui \in r_i$;
%we say that $u$ is \emph{deterministic} in $\riset$, iff $\forall p \in P_{\tau}$ one of the following holds:
%1) $\phi(p)$ is constant, $\forall (r, u_x) \mid r \in \riset \land u_x \in r \land \nui = \nui_x \Rightarrow \phi_x(p) = \phi(p)$;
%2) $\phi(p)$ depends on the payload's parameter values of the UIs preceding $u$ in all the routine instances in $\riset$,
%$\forall (r, u_x) \mid r = \langle u_1, u_2, \dots, u_m \rangle \in \riset \land u_x = (t, \tau, P, Z_x, \phi_x) \in r \land \nui = \nui_x \Rightarrow \phi(p) = \omega(Z_1, Z_2, \dots, Z_{x-1})$, where $Z_i, i \in [1, x-1]$ is the set of parameter values of $u_i \in r$.
%Function $\omega$ is called a dependency function or dependency for short.\footnote{In general, $\omega$ can be any function.} 
%\end{definition} 
%
%In plain English, a UI can be considered deterministic if and only if all its parameters are either constant or can be calculated via a function $\omega$ that takes in input the values of the parameters of the UIs previously executed.
%
%\begin{definition}[\textbf{Automatable routine instance}]
%Given a UI log $\Sigma$, a candidate routine $c_i \in \crset$, and its set of routine instances $\riset = \{r_1, r_2, \dots, r_n\}$,
%we say that a routine instance $r = \langle u_1, u_2, \dots, u_n \rangle \in \riset$ is \emph{automatable} iff $\forall u \in r, u$ is deterministic.
%\end{definition}
%
%\begin{definition}[\textbf{Automatable routine}]
%Given a UI log $\Sigma$, a candidate routine $c_i \in \crset$, and its set of routine instances $\riset = \{r_1, r_2, \dots, r_n\}$,
%we say that $c_i$ is \emph{automatable} iff $\forall r \in \riset, r$ is automatable.
%\end{definition}

%For each candidate routine in $\crset$, we scan and analyse all its UIs to detect which ones are deterministic.
%Algorithm~\ref{alg:detUIs} shows how we operationalised this step for a single routine $c_i$ and its instances $\riset$.
%We start by initializing two sets ($A$ and $B$, see lines~\ref{alg:setA} and~\ref{alg:setB}). 
%Set $A$ contains the UI types that refer to \emph{copy} UIs, these are:
%\emph{copy cell}; \emph{copy range}; and \emph{copy field} (web browser application). 
%Set $B$ contains the UI types that refer to \emph{edit} UIs, these are:
%\emph{edit cell}; \emph{edit range}; \emph{edit field} (web browser application).
%UIs of a type contained in the set $A$ or $B$ must always be checked for determinism,
%because they manipulate data and therefore their parameter values are usually not constant.
%On the other hand, all the other types of UIs can be considered deterministic by default.
%In fact, the UI types not contained in $A$ or $B$ can refer only to \emph{navigation} UIs (e.g. \emph{create tab}, \emph{select tab}, \emph{clicks}, etc.) or \emph{paste} UIs,\footnote{We assume to rely on the Action Logger proposed by Leno et al.~\cite{lenoDemo2019}.}
%which are deterministic because they either do not manipulate data (i.e. \emph{navigation} UIs) or they always retrieve data from the same source (i.e. the system clipboard, \emph{paste} UIs).
%Alongside the sets $A$ and $B$, we create a set $D$ to collect the UIs that are deterministic.
%Then, we scan each UI $\nui$ in $c_i$ (line~\ref{alg:scanci}); if its type is in $A$ (i.e. $\nui$ is a \emph{copy} UI), we check whether it is deterministic by running Algorithm~\ref{alg:checkcopyUIs}; otherwise, if its type is in $B$ (i.e. $\nui$ is an \emph{edit} UI), we check whether it is deterministic by running Algorithm~\ref{alg:checkeditUIs}. All the UIs whose type is not in $A$ or in $B$ are automatically considered deterministic (line~\ref{alg:otherUI}) -- as we already explained.
%\input{tex/algorithm6.tex}
%%\input{tex/algorithm6(RAI).tex}
%
%\input{tex/algorithm7.tex}
%We now turn our attention to Algorithm~\ref{alg:checkcopyUIs}, which checks the determinism of an input (normalised) \emph{copy} UI ($\nui$).
%First, the algorithm extracts all the occurrences of $\nui$ from the input set of routine instances $\riset$ collecting them into the set $K$ (lines~\ref{alg:startCollecting} to~\ref{alg:stopCollecting}).
%%For each occurrence of $\nui$, we retrieve the value of the UI parameter called \emph{element value} (i.e the string of copied text),
%%and we collect all the retrieved values into the set $L$ (line~\ref{alg:stopCollecting}).
%%and collecting the data values that were copied (line~\ref{alg:startCollecting} to \ref{alg:stopCollecting}).
%%Then, if all the values collected in $L$ were identical (i.e. $\mid L \mid = 1$, line~\ref{alg:checkValues}),
%%it means that the \emph{element value} parameter is constant for all the occurrences of $\nui$ in the routine instances of $\riset$.
%%In such a case, we say that $\nui$ is deterministic in the routine $c_i$.
%%all its other parameters are context parameters, thus they share the same values across all the occurrences of the input \emph{copy} UI within the routine instances in $\riset$.
%%If the \emph{element value} parameter is not constant, i.e. the copied content varies in the occurrences of $\nui$,
%Then, we check if the values of the UI parameter called \emph{element label}, which captures the source of the copied content,
%is constant for all the occurrences of $\nui$, or if it there exists a deterministic function that can automatically determine its value. If \emph{element label} is constant, it means that $\nui$ is a copy UI that always copies values from the same location, thus $\nui$ is deterministic. If \emph{element label} is not constant, we analyse all its values in the occurrences of $\nui$ to determine whether the selection of the cell or field to copy was based on a logical sequence (i.e. a worker copying spreadsheet cells row by row or column by column -- even with gaps, e.g. with steps of X rows or Y columns), or if it was casually selected. In the former case, we say that $\nui$ is deterministic while in the latter we say that it is not.

%For example, when a worker processes a spreadsheet row by row, the location of the cells to be copied in the next routine instance can be obtained by increasing the current row number by one. 
%The copy UI is considered to be deterministic if it satisfies one of the following requirements:
%1) all the copied values associated with the UI are identical; %, which means that it is not important from where they came from; 
%2) the location from where the data was copied is either constant or it can be deterministically computed using the information from the previous UIs or routine instances. 

%Accordingly, the algorithm validates the first requirement (line~\ref{alg:checkValues}) and if it is not satisfied, checks the second one (line~\ref{alg:checkLocations}).
%If none of the requirements are satisfied, the corresponding copy UI is not deterministic.   

%Usually the location within a Web browser is always constant, while for the Excel it may change.
%Given a list of copied cells, we check whether the rows or coulmns follow a pattern.
%For example they constitute a geometric or arithmetical sequence.  




The algorithm starts by extracting all the occurrences of $\nui$ from the input set of routine instances $\riset$,
and for each of them retrieves the 
together with their data values and the elements that were edited (line~\ref{alg:getElement} to \ref{alg:addUI}).
%Syntactic transformations can be observed when the data is transferred across different applications, e.g., when the elements of the target application are initialized with the values from another application. 
For each instance of the given normalised UI, we find the most recent copy observed earlier (line~\ref{alg:getLastRead}). 
The involved application elements and their values are then used to build a transformation example (line~\ref{alg:transformationExample}). 



Similarly to the \emph{copy} UIs, a requirement for \emph{edit} UIs to be deterministic is to have the parameter \emph{element label} either constant or function.
In addition, for an \emph{edit} UI to be deterministic it is necessary to know how to obtain the data values used for editing the corresponding element of the target application. 
For the given normalised edit UI that is checked for determinism we aim to discover a function that can be used to determine its corresponding data values. 
In this paper, we discover constant and dependency functions. 
A constant function is a function that always assigns a data parameter with the same value. 
A dependency function is a function that computes the value of a data parameter based on the parameter values of UIs observed earlier.
This function can be represented by a data transformation that can be syntactic or semantical. 
Syntactic transformation converts the original value into the target value by applying operations over strings (e.g., concatenation, split, etc.)
By contrast, semantical transformation applies a substitution mapping on the original value to obtain the target one. 
An example of such transformation is a conversion of an address into its postal code.

Accordingly, the algorithm consists of two main steps.
First, we try to discover the syntactic transformation (line~\ref{alg:syntTransDiscoveryStart} to \ref{alg:syntTransDiscoveryEnd}) and if it does not exist, we look for semantical transformation (line~\ref{alg:semTransDiscoveryStart} to \ref{alg:semTransDiscoveryEnd}). 
If semantical transformation was not found either, the corresponding UI is considered to be non-deterministic.   
If a transformation was discovered, we check whether the location of the edited element is deterministic (lines~\ref{alg:checkLocation1} and \ref{alg:checkLocation2}).


%For each routine instance we identify the UIs that correspond to the edit actions within the target application(s).  
%By default, we consider all non-edit actions as being deterministic, as they do not affect the application where they were performed. 
%Therefore, the UIs that represent edit actions directly determine the automatability of routine. 

%Thus, the next step is to verify whether these UIs are deterministic.

%For each edit action within a routine, we extract the corresponding UIs from the routine traces and collect all the data parameters of these UIs and their values.
%For each data parameter we then aim to discover a function that can be used to determine its value.
%In this paper, we discover constant and dependency functions. 
%A constant function is a function that always assigns a data parameter with the same value. 
%A dependency function is a function that computes the value of a data parameter based on the parameter values of UIs observed earlier.
%This function can be represented by a data transformation that can be syntactic or semantical. 
%Syntactic transformation converts the original value into the target value by applying operations over strings (e.g., concatenation, split, etc.)
%By contrast, semantical transformation applies a substitution mapping on the original value to obtain the target one. 
%An example of such transformation is a conversion of an address into its postal code.

%Syntactic transformations can be discovered when a user copies a content of one application and pastes it into another application with potential further editing of the pasted value. 
%In the case of manual editing, however, it is no longer possible to discover such transformations as we cannot observe the flow of data accross different applications. 
%It is possible, however, that the value of a field that was filled in manually depended on one of the fields that were edited earlier. 
%Such dependency can be found and usually it is represented by a semantical transformation.

%Accordingly, our approach to discover the dependency function consists of two steps.
%First, we try to discover the syntactic transformation and if it does not exist, we look for semantical transformation. 
%If semantical transformation was not found either, the corresponding UI is considered to be non-deterministic.   
 
%Since a syntactic transformation can be only observed in the case when the data is transferred from one application to another, 
%for each UI that represents the target edit action we find the UI that corresponds to the most recent read action observed earlier. 
%The involved application elements and their values are then used to build a transformation example (see Algorithm~\ref{alg:deterministicEdit}).


%A collection of such transformation examples for each element of the target application is then given as input to a data transformation discovery technique. 
%In this work, we use a data transformation-by-example discovery technique, called Foofah \cite{DBLP:conf/sigmod/JinACJ17}. 
%Given transformation examples summarized in the form of input and output tables, 
%this technique aims at synthesizing an optimal transformation program that describes what manipulations have to be performed to convert raw input data into the required final format\footnote{For details on Foofah's syntax and implementation, we refer the reader to \cite{DBLP:conf/sigmod/JinACJ17}}. 
%Foofah supports the Potter's Wheel operations \cite{DBLP:conf/vldb/RamanH01} and is extensible. 
%We assume that the output is noise- and error-free, meaning that the analyzed data transformations are correct.  

%Nonetheless, Foofah may face scalability limitations in the case when the target transformation is not trivial (i.e., cannot be described using a single join or split command), or when a number of examples is large. 
%In addition, it does not discover conditional transformations, where different manipulations are applied depending on the input.
%Consequently, it cannot deal with heterogeneous data. 

%To address these limitations, we group the transformation examples into equivalence classes, where each class represents different structural pattern of the input data.
%For the input data of each transformation example, we discover the corresponding symbolic representation that describes its structural pattern. 
%This is achieved by applying \emph{tokenization}.
%During tokenization, each maximal chained subsequence of symbols of the same type (e.g., digits or alphabetic characters) is replaced with a special token character, while special symbols (e.g., separators and punctuation marks) remain unchanged. 
%A maximal subsequence of digits is replaced with the $\langle d \rangle+$ token. 
%A maximal subsequence of alphabetic characters is replaced with the $\langle a \rangle+$ token. 
%After tokenization, we group the transformation examples by structural patterns, i.e., we create one group of examples per pattern.
%For each group, we discover a transformation program by providing to Foofah one randomly selected transformation example from the group. 
%Providing multiple examples (or all examples) is useful when the examples are heterogeneous. If the examples are homogeneous, which is what we ensure by grouping transformation examples, Foofah is more likely to synthesize a transformation program from a single example.
%Sometimes, several groups may lead to the same transformation program.
%If this occurs, the corresponding groups are merged. 

%The \figurename~\ref{fig:synTrans} shows syntactic transformations discovered for one candidate routine discovered on the previous stage. 
%Each transformation contains the information about the source and target elements, and the function that converts the source value into the target value. 
 

%After all the syntactic transformations were discovered we identify all deterministic UIs. 
%The next step is to find the semantical transformations for the UIs that were not marked as deterministic on the previous step. 
%For each edit action within a routine we extract all its UIs from the routine traces together with the values of their data parameters,
%and for each such UI we collect all the values of the data parameters of UIs that were observed earlier. 
%We then construct a table such as the one presented in Table~\ref{table:dependencyTable}, 
%where \emph{Target} denotes all the values of the UIs representing specific edit action within a routine, 
%and all the other columns are the values of the UIs observed earlier. 




\subsection{Routines aggregation}
\label{sec:routinesAggregation}

When a routine can be performed by executing a set of UIs without following a strict order, we may observe multiple variants of the same routine in the UI log. 
For example, if a worker needs to copy the \emph{first name}, the \emph{family name}, and the \emph{phone number} of a customer from a spreadsheet to a web-form, she may choose to copy the data it in any order, and by doing so the UI log would record three different variants of the same routine.
Routine variants do not bring any additional value, rather they just generate redundancy within the UI log.
Consequently, we considering them as duplicates and we remove them to keep only one for routine (specification) for automation.
This final step of our approach focused on this goal, i.e. the removal of redundant routine variants that were discovered in the previous steps. 

%Any routine can be represented as the collection of effects, that specify how it affects the target application(s) during its execution. 
%%A typical example of such an effect is the editing of a field or a button click. 
%If two routines have the same effects, they are considered to be equivalent. %and the order?
%Accordingly, we group the routines with the same effects into equivalence classes. 
%
%We define two types of effects: edits and clicks. 
%While the edit effects are well defined by the corresponding transformation steps of the routine specification, we assume that all clicks have undefined effect.

%We represent the effects of routine in the form of a \emph{transformation graph}.
%Every node of such graph corresponds to a particular effect and is a triplet ($s$, $t$, $f$), where $s$ is the list of source variables, $t$ is the target variable, and $f$ is the function that shows how the sources affect the target. 
%t - is the affected variable, s - is the effectful variable(s), and f - is the effect
%Two nodes are connected by an edge if the target of one node is used as as source of another node. %FALSE
%The routines are equaivalent if their corresponding transformation graphs are isomorphic. 

To compare routine variants, we generate their corresponding \emph{transformation graphs} and .
Every node of such graph corresponds to a particular transformation step in the routine specification,
and two nodes are connected by an edge if the target of one node is used as a source of another node. 
The routines are equivalent if their corresponding transformation graphs are identical and they have the same collection of \emph{click} UIs. 

%The transformation graph can be constructed from the discovered routine specification. 
%For each transformation step (which represents the edit effect) from the routine specification we create the corresponding node in the graph.
%We then identify the click UIs of the underlying routine to capture the click effects in the transformation graph. 
%We assume that all the buttons affect the special variables of the integer type and every click increments the corresponding variable. %What is this
%By contrast, we assume that all the links affect the same variable which is the \emph{url}, and every click on a link sets the \emph{url} with a new value.    
%We also show the relative position of the clicks on the transformation graph.

%Algorithm~\ref{alg:tgConstruction} shows how the transformation graph is created for one routine given its specification $R$. 
%We start by initializing a set $C$, that contains the UI types that refer to the \emph{click} UIs (see line~\ref{alg:setC}),
%these are: \emph{click button}; and \emph{click link}.  
%Next, we extract the sequence of UIs from the given routine specification (line~\ref{alg:getUIs}) and save it in the queue $U$.
%All the edit UIs are linked with their corresponding transformation steps in the routine specification. 
%We iterate over all the UIs in $U$ and check whether a UI is associated with any transformation step.
%If the UI $u$ is connected with the transformation, we extract the underlying transformation step $x$ (line~\ref{alg:getTransformation}),
%and save its sources in the queue $s_1$ (line~\ref{alg:getSources1}).
%We add $x$ to the set of vertices $V$ of the transformation graph (line~\ref{alg:addNode1}), and also store it in the set $\Pi$ (line~\ref{alg:addNodeTemp}).
%We then iterate over existing vertices of $V$ and search for the vertices whose targets are used as a source in $x$ (lines~\ref{alg:traverseNodes} to \ref{alg:checkLink}).
%For each such vertex $v$ we create the outgoing edge ($v$, $x$) and add it to the set $E$ (line~\ref{alg:addEdge}).
%In the case when $u$ is not associated with any transformation step we check whether it is a \emph{click} UI (line~\ref{alg:checkType}).
%If the type of UI is equal to ``Click button'', we assign the source $s_3$ and the target $t_3$ with the identifier of the corresponding button (see lines~\ref{alg:getSource3} and \ref{alg:getTarget3}), and set the function $f_3$ to increment (line~\ref{alg:setEffect1}).  
%If the type of UI is equal to ``Click link'', we assign source $s_3$ with the label of the link, which is stored in the \emph{inner text} parameter, set the target $t_3$ to the emph{Url}, and the corresponding $f_3$ to set the url with the value of the \emph{href} parameter (lines~\ref{alg:getSource4} to \ref{alg:setEffect2}). 
%We create the node $d$ and add it to the set $V$ (lines~\ref{alg:createNode} and \ref{alg:addNode2}).
%For each node $\pi$ from the set $\Pi$ we then create the outgoing edge ($\pi$, $d$) and add it to the set $E$ (line~\ref{alg:addOutgoingEdge}).
%We then check whether any click UI occured before $u$.
%If the node $w$ that represents the last click UI is not null, 
%for each node $\pi$ from the set $\Pi$ we create the incoming edge ($w$, $\pi$) and add it to the set $E$ (lines~\ref{alg:checkLastClick} to \ref{alg:addIncomingEdge}).
%Finally, we update $w$ and clear $\Pi$. 
 
%\input{tex/algorithm9}

%The \figurename~\ref{fig:transformationGraph} shows the transformation graphs constructed for two routines discovered earlier.
%As can be seen clearly, the transformation graphs are isomorphic and, therefore, the corresponding routines should be grouped together. 

Two automatable routines discovered from our running example can be represented by the same transformation graph, depicted by \figurename~\ref{fig:transformationGraph}.
Both routines have \emph{Click New Record} and \emph{Click Submit} UIs. 
Accordingly, these routines are equivalent and should be grouped together.

%\begin{figure}[htb]
%\centering
%\subfloat[Routine 1 \label{fig:routine1}]{
%\includegraphics[scale = 0.65]{images/TransformationGraph1.pdf}
%}
%\subfloat[Routine 2 \label{fig:routine2}]{
%\includegraphics[scale = 0.66]{images/TransformationGraph2.pdf}
%}
%\caption{Transformation graphs for discovered automatable routines}
%\label{fig:dependencyChains}
%\end{figure}

\begin{figure}[htb]
\centering
\hspace*{-1cm} 
\includegraphics[scale = 0.9]{images/TransformationGraph-Alt.pdf}
\caption{Transformation graph for discovered automatable routines}
\label{fig:transformationGraph}
\end{figure}

After the routines are grouped, the next step is to extract the best representative from each group and remove other variants.
The best representative can be selected using different metrics, such as frequency, length or duration.

According to the frequency metric, the best representative is the most frequent one. 
Intuitively the most frequent routine variant corresponds to a common practice of executing the routine.
The disadvantage of this metric is that the most frequent way of execution is not necessarily optimal.  

In order to infer the optimal execution of routine one may use length or duration metrics. 
The length metric prioritizes short routine variants over the long ones, as the routine should be executed in as few steps as possible.  
The duration metric prefers routine variants executed in the shortest amount of time. 
The duration of routine can be calculated by taking the average of durations of its traces, while the duration of a trace is the difference between the timestamps of its last and first UIs. 
The duration metric is not reliable, however, because during the execution of routine, the user might perform various activities that do not belong to the routine, thus increasing the time spent to finish the routine.   

These metrics can be used in combination to deal with the tie situations.
For example, one may apply the length metric first and then compare the frequencies of routine variants of the same length.  

